Learning a Complete Image Indexing Pipeline

To work at scale, a complete image indexing system comprises two components: An inverted file index to restrict the actual search to only a subset that should contain most of the items relevant to the query; An approximate distance computation mechanism to rapidly scan these lists. While supervised deep learning has recently enabled improvements to the latter, the former continues to be based on unsupervised clustering in the literature. In this work, we propose a first system that learns both components within a unifying neural framework of structured binary encoding.

==> data/caltech.txt <==
W	IVF_cmplx	IVF_mAP	subic_cmplx	subic_mAP	subic-r_cmplx	subic-r_mAP
2	14.168	0.102609	56.174	0.26719	40.56	0.245324
4	23.485	0.142419	86.533	0.302425	60.378	0.286824
8	37.962	0.183289	140.497	0.33509	88.828	0.318142
16	59.946	0.221009	228.799	0.355896	134.432	0.338875
32	95.292	0.254838	381.435	0.373075	212.155	0.36105
64	156.459	0.282179	646.735	0.388858	341.183	0.380091
128	267.61	0.303731	1094.301	0.398901	582.043	0.395694
256	470.162	0.318835	1682.791	0.404801	1004.012	0.406736
512	845.495	0.330206	2003.296	0.405644	1568.699	0.412695
1024	1524.913	0.336539	2734.445	0.405909	1887.408	0.413468
2048	2675.259	0.339973	3416.113	0.406676	2618.385	0.414367
4096	4522.695	0.341507	4824.866	0.40804	4582.07	0.415628
8192	7677	0.34261	7677	0.411859	7677	0.420536


==> data/example.dat <==
Cost	Error
1	1
2	2
3	3
4	4
5	5

==> data/flickr1m-holidays.txt <==
W	IVF_cmplx	IVF_mAP	IMI_cmplx	IMI_mAP	DSH_cmplx	DSH_mAP	subic_cmplx	subic_mAP	subic-j_cmplx	subic-j_mAP	subic-r_cmplx	subic-r_mAP	IVF_S_cmp	IVF_S_map	IMI-S_cmp	IMI_S_map
2	9782.208	0.17481	300	0.18819	11578.19	0.10453	2517.714	0.16259	2504.678	0.15512	2517.714	0.08377	9782.09	0.15638	300	0.17058
4	19048.322	0.17868	600	0.18921	17359.78	0.10489	4543.39	0.1719	4609.488	0.16118	4543.39	0.08874	19048.144	0.17047	600	0.16367
8	39379.252	0.1789	1250	0.1978	28796.916	0.1209	8283.632	0.17977	8234.424	0.1702	8283.632	0.08737	39378.968	0.16742	1250	0.17343
16	82184.304	0.17892	2500	0.19855	45956.52	0.13287	15270.548	0.17956	14815.996	0.17439	15270.548	0.08825	82183.712	0.16684	2500	0.16804
32	160328.46	0.17892	5000	0.20379	70055.236	0.13586	28288.168	0.18064	26909.29	0.1747	28288.168	0.08663	160327.552	0.1633	5000	0.17345
64	301323.076	0.17892	10000	0.20437	104113.39	0.14872	50928.366	0.1823	48877.3	0.17369	50928.366	0.08651	301322.058	0.15855	10000	0.16669


==> data/flickr1m-oxford.txt <==
W	IVF_cmplx	IVF_mAP	IMI_cmplx	IMI_mAP	DSH_cmplx	DSH_mAP	subic_cmplx	subic_mAP	subic-j_cmplx	subic-j_mAP	subic-r_cmplx	subic-r_mAP	IVF_S_cmp	IVF_S_map	IMI-S_cmp	IMI_S_map
2	2504.727273	0.202774	300	0.025273	2406.254545	0.186487	376.436364	0.265758	361.945455	0.250991	376.436364	0.243093	2504.727273	0.226988	300	0.275457
4	4992.981818	0.222894	600	0.084946	3607.109091	0.195675	746.236364	0.301996	644.472727	0.298994	746.236364	0.258319	4992.981818	0.286914	600	0.322599
8	13224.6	0.230643	1250	0.284843	6949.818182	0.243989	1300.454545	0.346556	1232.672727	0.328613	1300.454545	0.288951	13224.6	0.325467	1250	0.344177
16	31575.76364	0.231423	2500	0.289402	11044.45455	0.308194	2146.418182	0.364643	2121.763636	0.331967	2146.418182	0.307148	31575.69091	0.339379	2500	0.359551
32	82223.65455	0.231786	5000	0.291428	16689.98182	0.32051	3944.836364	0.373411	4044.054545	0.337809	3944.836364	0.312491	82222.89091	0.344569	5000	0.360219
64	189509.4545	0.231844	10000	0.292263	30480.45455	0.344078	7142.927273	0.373593	7234.054545	0.337328	7142.927273	0.311316	189507.8182	0.348753	10000	0.362544


==> data/flickr1m-paris.txt <==
W	IVF_cmplx	IVF_mAP	IMI_cmplx	IMI_mAP	DSH_cmplx	DSH_mAP	subic_cmplx	subic_mAP	subic-j_cmplx	subic-j_mAP	subic-r_cmplx	subic-r_mAP	IVF_S_cmp	IVF_S_map	IMI-S_cmp	IMI_S_map
2	1735.254545	0.253061	300	0.239855	5283.745455	0.116352	410.127273	0.288115	467.109091	0.249183	410.127273	0.251958	1735.254545	0.267688	300	0.252134
4	6073.981818	0.277149	600	0.28308	8450.654545	0.139872	653.836364	0.346217	689.036364	0.290542	653.836364	0.276489	6073.909091	0.301282	600	0.302306
8	13712.07273	0.292493	1250	0.306049	17320.07273	0.202248	1245.418182	0.357845	1308.454545	0.337609	1245.418182	0.287344	13711.96364	0.327506	1250	0.331623
16	32262.27273	0.298269	2500	0.313107	30813.12727	0.250019	2640.527273	0.371922	2836.218182	0.358649	2640.527273	0.29244	32261.98182	0.343505	2500	0.343839
32	68033.76364	0.30073	5000	0.316023	54946.25455	0.27132	5270.472727	0.373758	5483.418182	0.368455	5270.472727	0.291418	68033.36364	0.353409	5000	0.346742
64	171609.4909	0.301387	10000	0.318069	83639.72727	0.311024	10271.23636	0.373913	11149.67273	0.373843	10271.23636	0.291941	171608.6	0.357028	10000	0.353494


==> data/ivf-holidays.txt <==
W	IVF_cmplx	IVF_mAP	IMI_cmplx	IMI_mAP	DSH_cmplx	DSH_mAP	subic_cmplx	subic_mAP	subic-j_cmplx	subic-j_mAP	subic-r_cmplx	subic-r_mAP	IVF_S_cmp	IVF_S_map	IMI-S_cmp	IMI_S_map
2	12.442	0.44861	10	0.55705	20.388	0.19902	5.024	0.41248	4.538	0.39392	5.024	0.36885	12.442	0.4522	10	0.56497
4	22.794	0.49311	20	0.59437	30.402	0.231	8.376	0.47846	7.322	0.47247	8.376	0.41536	22.794	0.52626	20	0.58322
8	42.364	0.51335	50	0.6066	45.146	0.29747	13.318	0.53402	12.674	0.54431	13.318	0.45176	42.364	0.56699	50	0.60358
16	79.95	0.52186	100	0.60881	76.976	0.38114	22.638	0.58056	21.494	0.57412	22.638	0.46863	79.95	0.59989	100	0.61119
32	143.224	0.52323	150	0.60923	106.372	0.4046	37.082	0.60147	37.098	0.59938	37.082	0.47238	143.224	0.60861	150	0.61441
64	240.354	0.52384	200	0.60943	148.55	0.46583	60.878	0.61251	62.864	0.61643	60.878	0.47699	240.354	0.6113	200	0.61216
128	366.766	0.52403	250	0.60951	200.698	0.52788	101.616	0.61772	106.67	0.62118	101.616	0.47329	366.766	0.60734	250	0.6104
256	529.74	0.52409	300	0.60958	276.104	0.56682	168.52	0.61786	179.546	0.62592	168.52	0.47494	529.734	0.60743	300	0.61202
512	714.166	0.52413	400	0.60962	369.152	0.6021	272.7	0.61958	291.198	0.62779	272.7	0.47561	714.166	0.60666	400	0.61355
1024	901.826	0.52415	500	0.60966	501.644	0.61637	428.32	0.61935	456.096	0.6286	428.32	0.47343	901.826	0.60553	500	0.60852


==> data/ivf-holidays101k.txt <==
W	IVF_cmplx	IVF_mAP	IMI_cmplx	IMI_mAP	DSH_cmplx	DSH_mAP	subic_cmplx	subic_mAP	subic-j_cmplx	subic-j_mAP	subic-r_cmplx	subic-r_mAP	IVF_S_cmp	IVF_S_map	IMI-S_cmp	IMI_S_map
2	1029.594	0.26176	100	0.27277	1544.816	0.13794	343.352	0.24276	325.348	0.22606	343.352	0.13914	1029.594	0.25045	100	0.27357
4	2005.552	0.2693	200	0.28359	2353.694	0.14828	606.9	0.25945	560.412	0.25383	606.9	0.14734	2005.552	0.27797	200	0.28494
8	3989.978	0.26914	500	0.30491	3639.7	0.1769	1049.08	0.27741	1004.402	0.2668	1049.08	0.1499	3989.978	0.28395	500	0.30102
16	7935.986	0.26932	1000	0.3072	5976.59	0.21363	1906.682	0.29149	1834.95	0.26692	1906.682	0.14805	7935.986	0.2854	1000	0.30074
32	14865.854	0.26934	1500	0.30745	8736.468	0.21922	3397.468	0.29238	3324.532	0.26996	3397.468	0.15053	14865.854	0.28303	1500	0.30501
64	26547.494	0.26935	2000	0.30759	12605.672	0.24235	5937.716	0.29378	5903.142	0.27038	5937.716	0.14873	26547.494	0.28031	2000	0.30069
128	42282.812	0.26935	3000	0.30763	17065.594	0.26997	10227.902	0.29535	10530.64	0.27161	10227.902	0.14564	42282.812	0.2785	3000	0.29418
256	58380.272	0.26935	4000	0.30764	24613.702	0.27474	17441.01	0.29567	18235.08	0.27146	17441.01	0.14757	58379.942	0.27864	4000	0.29095
512	75951.34	0.26935	5000	0.30767	34779.086	0.28423	28637.614	0.29552	30215.664	0.27138	28637.614	0.15041	75951.34	0.27508	5000	0.28992
1024	93226.082	0.26935	7000	0.30768	48509.18	0.29223	44891.876	0.29657	47413.008	0.27157	44891.876	0.1494	93226.082	0.2763	7000	0.29121
%2048	99808.9	0.26935			65308.024	0.29086	67747.804	0.29637	70047.302	0.27166	67747.804	0.14991	99808.9	0.27286		


==> data/ivf-oxford105k.txt <==
W	IVF_cmplx	IVF_mAP	IMI_cmplx	IMI_mAP	DSH_cmplx	DSH_mAP	subic_cmplx	subic_mAP	subic-j_cmplx	subic-j_mAP	subic-r_cmplx	subic-r_mAP	IVF_S_cmp	IVF_S_map	IMI-S_cmp	IMI_S_map
2	421.854545	0.274403	100	0.287262	379.418182	0.21602	110.618182	0.305311	122.054545	0.311865	110.618182	0.272245	421.854545	0.293876	100	0.317727
4	806.163636	0.311657	200	0.345056	510.145455	0.228933	172.218182	0.356987	185.436364	0.381798	172.218182	0.304645	806.163636	0.370182	200	0.396621
8	1753.581818	0.330367	300	0.364328	969.109091	0.292781	269.381818	0.429731	300.8	0.434088	269.381818	0.359081	1753.581818	0.424049	300	0.429203
16	3684.436364	0.334354	500	0.37865	1555.345455	0.389154	426.927273	0.458935	466.927273	0.441968	426.927273	0.383749	3684.436364	0.443693	500	0.451247
32	8182.072727	0.336499	700	0.38502	2187.363636	0.410314	709.090909	0.476592	768.636364	0.454026	709.090909	0.394568	8182.072727	0.454208	700	0.461234
64	17373.14546	0.336958	1200	0.39051	3662.454545	0.448244	1191.254545	0.480268	1252.327273	0.456168	1191.254545	0.394569	17373.14546	0.460558	1200	0.473471
128	33902.87273	0.337088	2000	0.392953	5703.563636	0.465992	2050.309091	0.482637	2095.218182	0.457552	2050.309091	0.395161	33902.87273	0.464113	2000	0.483015
256	50679.18182	0.337177	3500	0.393823	8495.981818	0.479022	3488.909091	0.484496	3652.109091	0.458968	3488.909091	0.394933	50679.18182	0.471504	3500	0.480437
512	68758.05455	0.33724	6500	0.394195	12419.18182	0.482157	6425.636364	0.485742	7116.836364	0.458975	6425.636364	0.395453	68758.05455	0.479083	6500	0.484544
1024	93537.65455	0.337245	15000	0.394418	21013.09091	0.48332	13699.05455	0.486662	15274.01818	0.459188	13699.05455	0.396489	93537.65455	0.475057	15000	0.484086
2048	103536.0182	0.337245	25000	0.394503	37359.98182	0.482709	34716.8	0.48717	36998.4	0.459348	34716.8	0.396052	103536.0182	0.469253	25000	0.483807
%4096	105134	0.337245			105134	0.482746	105134	0.487246	105134	0.459363						


==> data/ivf-oxford5k.txt <==
W	IVF_cmplx	IVF_mAP	IMI_cmplx	IMI_mAP	DSH_cmplx	DSH_mAP	subic_cmplx	subic_mAP	subic-j_cmplx	subic-j_mAP	subic-r_cmplx	subic-r_mAP	IVF_S_cmp	IVF_S_map	IMI-S_cmp	IMI_S_map
2	178.672727	0.293298	50	0.270018	177.545455	0.236108	78.527273	0.319514	94.418182	0.325247	78.527273	0.284991	178.672727	0.316032	50	0.299516
4	320.145455	0.330359	100	0.337715	217.709091	0.2533	106.054545	0.379986	130.181818	0.402411	106.054545	0.326105	320.145455	0.400164	100	0.377203
8	517	0.348875	150	0.373528	422.727273	0.325955	151.836364	0.463609	186.472727	0.469577	151.836364	0.392291	517	0.460349	150	0.428298
16	822.363636	0.355079	200	0.398336	655.854545	0.433198	226.054545	0.502911	262.054545	0.48697	226.054545	0.422605	822.363636	0.484142	200	0.466478
32	1260.290909	0.359344	300	0.420313	852.509091	0.457384	328.218182	0.526912	369.436364	0.510947	328.218182	0.440156	1260.290909	0.499669	300	0.49249
64	1896.672727	0.360886	500	0.437496	1268.4	0.500759	505.745455	0.534684	539.745455	0.52121	505.745455	0.44271	1896.672727	0.507617	500	0.526712
128	2737	0.361563	750	0.442625	1646.036364	0.523737	753.963636	0.537714	757.818182	0.525389	753.963636	0.442246	2737	0.513271	750	0.52466
256	3567.327273	0.362304	1100	0.444972	2125.509091	0.537948	1084.327273	0.540667	1096.472727	0.528496	1084.327273	0.443704	3567.327273	0.521276	1100	0.529376
512	4277.072727	0.363076	1600	0.44604	2523.163636	0.542104	1522.218182	0.542508	1567.145455	0.529022	1522.218182	0.444183	4277.072727	0.532592	1600	0.534287
1024	4915.545455	0.363151	2200	0.446609	3217.854545	0.544245	2157.8	0.543929	2221.036364	0.52968	2157.8	0.445724	4915.545455	0.53279	2200	0.533459


==> data/ivf-paris106k.txt <==
W	IVF_cmplx	IVF_mAP	IMI_cmplx	IMI_mAP	DSH_cmplx	DSH_mAP	subic_cmplx	subic_mAP	subic-j_cmplx	subic-j_mAP	subic-r_cmplx	subic-r_mAP	IVF_S_cmp	IVF_S_map	IMI-S_cmp	IMI_S_map
2	299.018182	0.361898	100	0.277113	572.909091	0.165633	126.345455	0.410994	125.763636	0.359045	126.345455	0.39862	299.018182	0.373992	100	0.288378
4	725.690909	0.415254	200	0.390583	907.909091	0.199072	178.381818	0.499718	174.454545	0.431395	178.381818	0.470013	725.690909	0.435555	200	0.406551
8	1512.981818	0.454365	300	0.44387	1798.381818	0.30646	265.672727	0.535214	281.2	0.516727	265.672727	0.502553	1512.981818	0.489957	300	0.466778
16	3236.181818	0.472897	500	0.477864	2929.654545	0.380144	447.109091	0.574435	494.672727	0.57041	447.109091	0.527747	3236.181818	0.534081	500	0.506522
32	6792.763636	0.484333	800	0.495261	4827.181818	0.415543	749.418182	0.585026	828.709091	0.596961	749.418182	0.532752	6792.763636	0.572489	800	0.531279
64	15875.81818	0.488714	1400	0.50501	7440.381818	0.490857	1316.854545	0.59557	1472.127273	0.617139	1316.854545	0.537213	15875.81818	0.58566	1400	0.551671
128	32209.01818	0.489161	2500	0.511715	10064.61818	0.535158	2427.836364	0.609308	2627.345455	0.623469	2427.836364	0.540846	32209.01818	0.588878	2500	0.572744
256	51549.94546	0.48934	4500	0.515386	16179.16364	0.554601	4381.763636	0.611419	5024.454545	0.628497	4381.763636	0.540148	51549.94546	0.5913	4500	0.584245
512	70934.18182	0.489402	9000	0.517981	24103.14546	0.578278	8846.727273	0.613092	9578.981818	0.63209	8846.727273	0.537724	70934.18182	0.588543	9000	0.589197
1024	96228.14546	0.489394	15000	0.519112	38056.6	0.585168	17841.32727	0.614338	19541.18182	0.633159	17841.32727	0.53791	96228.14546	0.585954	15000	0.589925
2048	104932.4	0.489358	25000	0.519526	57090.92727	0.587421	39188.74546	0.61492	42243.76364	0.633913	39188.74546	0.538226	104932.4	0.583582	25000	0.591086
%4096	106463	0.489416			106463	0.587092	106463	0.615573	106463	0.634777						


==> data/ivf-paris6k.txt <==
W	IVF_cmplx	IVF_mAP	IMI_cmplx	IMI_mAP	DSH_cmplx	DSH_mAP	subic_cmplx	subic_mAP	subic-j_cmplx	subic-j_mAP	subic-r_cmplx	subic-r_mAP	IVF_S_cmp	IVF_S_map	IMI-S_cmp	IMI_S_map
2	137.145455	0.376608	100	0.332413	170.236364	0.17945	94.290909	0.428338	90.854545	0.374043	94.290909	0.428837	137.145455	0.395323	100	0.341526
4	211.890909	0.44293	150	0.4222	258.563636	0.219787	123.363636	0.526524	117.472727	0.456436	123.363636	0.522573	211.890909	0.475451	150	0.437188
8	352.6	0.494608	200	0.484609	493.563636	0.346929	158.309091	0.576599	169.236364	0.557982	158.309091	0.571637	352.6	0.550357	200	0.502953
16	610.218182	0.527218	250	0.52513	660.763636	0.430411	218.418182	0.635841	234.927273	0.630401	218.418182	0.619102	610.218182	0.61353	250	0.549567
32	1093	0.549943	300	0.549327	911.327273	0.471579	295.963636	0.657007	328.436364	0.673928	295.963636	0.632819	1093	0.678349	300	0.575858
64	1864.763636	0.561491	400	0.578934	1362.272727	0.566888	430.545455	0.681029	469.072727	0.705405	430.545455	0.646408	1864.763636	0.704518	400	0.611335
128	2870.8	0.563425	600	0.602055	1681.472727	0.624661	671.236364	0.710559	752.963636	0.721819	671.236364	0.66013	2870.8	0.7098	600	0.643815
256	3952.8	0.565087	1000	0.618325	2275.727273	0.653765	1064.545455	0.720801	1183.309091	0.735097	1064.545455	0.663362	3952.8	0.717003	1000	0.674413
512	4905.963636	0.565637	1800	0.631015	2906.563636	0.68797	1743.927273	0.724284	1806.563636	0.744137	1743.927273	0.661123	4905.963636	0.717312	1800	0.704119
1024	5731.909091	0.56587	2800	0.635099	3670.727273	0.707301	2721.2	0.730409	2754.036364	0.74767	2721.2	0.664231	5731.909091	0.716628	2800	0.710372


==> data/just-ivf-holidays.txt <==
W	IVF_cmp	IVF_map	IMI_cmp	IMI_map	dsh_cmp	dsh_map	subic-I_cmp	subic-I_map	subic-j_cmp	subic-j_map
2	12.442	0.21417	10	0.39117	20.388	0.05935	5.024	0.28237	4.538	0.26721
4	22.794	0.22505	20	0.39965	30.402	0.06126	8.376	0.31169	7.322	0.29614
8	42.364	0.23207	50	0.40515	45.146	0.06978	13.318	0.32924	12.674	0.32181
16	79.95	0.23352	100	0.40615	76.976	0.07848	22.638	0.33973	21.494	0.33085
32	143.224	0.23495	150	0.4043	106.372	0.07935	37.082	0.34332	37.098	0.33597
64	240.354	0.23567	200	0.4066	148.55	0.08282	60.878	0.34713	62.864	0.33774
128	366.766	0.23508	250	0.40657	200.698	0.08421	101.616	0.34628	106.67	0.33762
256	529.74	0.23488	300	0.40451	276.104	0.08536	168.52	0.3479	179.546	0.34083
512	714.166	0.23472	400	0.40672	369.152	0.0858	272.7	0.3469	291.198	0.33766
1024	901.826	0.23546	500	0.40667	501.644	0.08611	428.32	0.3471	456.096	0.34006


==> data/just-ivf-oxford5k.txt <==
W	IVF_cmp	IVF_map	IMI_cmp	IMI_map	dsh_cmp	dsh_map	subic-I_cmp	subic-I_map	subic-j_cmp	subic-j_map
2	178.672727	0.100829	50	0.159535	177.545455	0.04001	78.527273	0.160343	94.418182	0.156995
4	320.145455	0.121582	100	0.201964	217.709091	0.046783	106.054545	0.177106	130.181818	0.181993
8	517	0.134065	150	0.231318	422.727273	0.063158	151.836364	0.205232	186.472727	0.210162
16	822.363636	0.139219	200	0.250053	655.854545	0.071485	226.054545	0.216603	262.054545	0.220676
32	1260.290909	0.142398	300	0.265876	852.509091	0.074289	328.218182	0.22521	369.436364	0.2327
64	1896.672727	0.143466	500	0.277577	1268.4	0.078432	505.745455	0.229794	539.745455	0.237658
128	2737	0.14435	750	0.28112	1646.036364	0.081139	753.963636	0.231608	757.818182	0.240143
256	3567.327273	0.144734	1100	0.283014	2125.509091	0.082969	1084.327273	0.233842	1096.472727	0.24207
512	4277.072727	0.145742	1600	0.283354	2523.163636	0.083456	1522.218182	0.235045	1567.145455	0.242491
1024	4915.545455	0.145795	2200	0.284175	3217.854545	0.083796	2157.8	0.234787	2221.036364	0.242898


==> data/just-ivf-paris6k.txt <==
W	IVF_cmp	IVF_map	IMI_cmp	IMI_map	dsh_cmp	dsh_map	subic-I_cmp	subic-I_map	subic-j_cmp	subic-j_map
2	137.145455	0.315899	100	0.277324	170.236364	0.094841	94.290909	0.412634	90.854545	0.343577
4	211.890909	0.369515	150	0.355651	258.563636	0.106873	123.363636	0.49463	117.472727	0.404639
8	352.6	0.414206	200	0.407658	493.563636	0.137933	158.309091	0.542913	169.236364	0.478622
16	610.218182	0.440035	250	0.440797	660.763636	0.152085	218.418182	0.593598	234.927273	0.477997
32	1093	0.457696	300	0.461902	911.327273	0.160534	295.963636	0.613067	328.436364	0.56308
64	1864.763636	0.466644	400	0.485275	1362.272727	0.178389	430.545455	0.633319	469.072727	0.579122
128	2870.8	0.468049	600	0.503604	1681.472727	0.191098	671.236364	0.647835	752.963636	0.589645
256	3952.8	0.46961	1000	0.514617	2275.727273	0.196513	1064.545455	0.654801	1183.309091	0.596538
512	4905.963636	0.470226	1800	0.522955	2906.563636	0.201378	1743.927273	0.658327	1806.563636	0.600941
1024	5731.909091	0.470344	2800	0.526013	3670.727273	0.204324	2721.2	0.660718	2754.036364	0.602561


==> data/pascal.txt <==
W	IVF_cmplx	IVF_mAP	subic_cmplx	subic_mAP	subic-r_cmplx	subic-r_mAP
2	27.114	0.048921	118.138	0.116353	71.091	0.086613
4	47.562	0.060213	180.163	0.147941	106.565	0.107391
8	83.43	0.077247	266.993	0.177114	162.027	0.134601
16	140.923	0.100937	399.941	0.213337	241.085	0.165398
32	230.09	0.132479	611.495	0.251418	357.246	0.201894
64	376.584	0.170514	941.097	0.294591	543.22	0.240279
128	619.448	0.214645	1471.945	0.337311	841.324	0.281012
256	1006.743	0.261085	2246.256	0.380623	1341.527	0.326278
512	1622.463	0.307853	2717.742	0.395676	2054.026	0.369162
1024	2590.9	0.356261	3293.735	0.410261	2465.94	0.382997
2048	3993.499	0.404969	4134.82	0.431531	3470.822	0.408569
4096	5971.322	0.451572	5543.214	0.467999	5053.104	0.445897
8192	8963	0.499406	8963	0.562228	8963	0.551413


==> data/subic-I-imi-100k.txt <==
avg_compO	mapO	avg_compP	mapP	avg_compH	mapH
100	0.36997	100	0.365769	100	0.30058
200	0.439856	200	0.486203	200	0.31331
300	0.469914	300	0.54834	500	0.32902
500	0.48685	500	0.592298	1000	0.32831
700	0.488554	800	0.60979	1500	0.3283
1200	0.492748	1400	0.616187	2000	0.33074
2000	0.493966	2500	0.617503	3000	0.32859
3500	0.494488	4500	0.617933	4000	0.33005
6500	0.494704	9000	0.618585	5000	0.33003
15000	0.494738	15000	0.618919	7000	0.32892
25000	0.494744	25000	0.619619		


==> data/subic-I-imi-1M.txt <==
avg_compO	mapO	avg_compP	mapP	avg_compH	mapH
300	0.296153	300	0.344157	300	0.19221
600	0.354347	600	0.371861	600	0.19347
1250	0.377009	1250	0.384153	1250	0.19677
2500	0.383453	2500	0.386714	2500	0.20057
5000	0.386211	5000	0.38834	5000	0.20488
10000	0.385426	10000	0.388615	10000	0.20451


==> data/subic-I-imi.txt <==
avg_compO	mapO	avg_compP	mapP	avg_compH	mapH
50	0.349979	100	0.438603	10	0.61005
100	0.425447	150	0.529136	20	0.62652
150	0.477909	200	0.588975	50	0.63803
200	0.504004	250	0.632453	100	0.63799
300	0.536595	300	0.66419	150	0.63851
500	0.54605	400	0.691334	200	0.63864
750	0.550374	600	0.710776	250	0.63877
1100	0.552647	1000	0.724075	300	0.63879
1600	0.553344	1800	0.732437	400	0.63881
2200	0.553674	2800	0.735752	500	0.63882

